FREDE: Anytime Graph Embeddings

Low-dimensional representations, or embeddings, of a graph's nodes facilitate several practical data science and data engineering tasks. As such embeddings rely, explicitly or implicitly, on a similarity measure among nodes, they require the computation of a quadratic similarity matrix, inducing a tradeoff between space complexity and embedding quality. To date, no graph embedding work combines (i) linear space complexity, (ii) a nonlinear transform as its basis, and (iii) nontrivial quality guarantees. In this paper we introduce FREDE (FREquent Directions Embedding), a graph embedding based on matrix sketching that combines those three desiderata. Starting out from the observation that embedding methods aim to preserve the covariance among the rows of a similarity matrix}, FREDE iteratively improves on quality while individually processing rows of a nonlinearly transformed PPR similarity matrix derived from a state-of-the-art graph embedding method} and provides, at any iteration, column-covariance approximation guarantees in due course almost indistinguishable from those of the optimal approximation by SVD. Our experimental evaluation on variably sized networks shows that FREDE performs almost as well as SVD and competitively against state-of-the-art embedding methods in diverse data science tasks, even when it is based on as little as 10% of node similarities.

==> data/blog-times-new-log.dat <==
n	perc	fd	rp	s	h
103	0.9988363072148952	0.11493113066761951	0.2783568681938873	0.12525758997298042	0.11344729459605375
108	1.0473235065942592	0.12050565970232138	0.29282353916307335	0.13207577290115305	0.11895425310460278
113	1.095810705973623	0.12607727341796796	0.30674164651404656	0.13889336266997795	0.12445949155348877
118	1.144297905352987	0.1316483347661955	0.3206082129370583	0.14571592672580608	0.12996576670409865
124	1.2024825446082235	0.13833397492469426	0.33732694052794154	0.15374101186805544	0.13657184588425933
130	1.26066718386346	0.14501960195154473	0.3539547254938684	0.16176637067944333	0.14317938412093148
136	1.3188518231186968	0.15170535838566693	0.3704264982357618	0.1697865878917274	0.14978614861480863
142	1.3770364623739333	0.15839075705222208	0.3868753259833844	0.17781025327927785	0.15639258062652664
149	1.4449185415050427	0.16619354577280604	0.40603613595023774	0.18703561646409356	0.16410026520036183
156	1.512800620636152	0.1739931331186059	0.4251719993243429	0.19626050770119458	0.17180798590951293
164	1.5903801396431343	0.18290627351599326	0.447015238363394	0.20668592531802643	0.18061562357107688
172	1.6679596586501164	0.19182173905332042	0.46885940518599406	0.21711486030739202	0.1894244076441641
180	1.7455391776570985	0.20073759709654665	0.49069359949959734	0.227545304598122	0.19823302440515075
188	1.8231186966640807	0.20965233159221885	0.5125046714951116	0.23797765814669605	0.20704067505866464
197	1.9103956555469357	0.21968032777521113	0.5370424032139341	0.24961249422493675	0.216951630490155
207	2.0073700543056634	0.2308226604383407	0.56426073558591	0.26245107407644075	0.22796312630138973
217	2.104344453064391	0.24196601881358779	0.5914806768176333	0.27528856325607753	0.2389750067022816
227	2.201318851823119	0.25310860367887056	0.6186914606804435	0.2881246446950767	0.24998615364007987
238	2.307990690457719	0.2653640781681048	0.6486161769985217	0.30216437314292366	0.2620968002046453
249	2.4146625290923196	0.2776209037735642	0.6785535016547473	0.3162054483297796	0.27420781915854225
261	2.5310318076027927	0.609457604787446	0.7111693842943232	0.33144668537671074	0.28742190135190593
273	2.647401086113266	0.62283099990518	0.7438133962749799	0.3466919961682816	0.30063550978147585
286	2.773467804499612	0.6373191671757514	0.7791747274654472	0.3631378517797703	0.31495381904156156
300	2.909231962761831	0.6529192700699952	0.8172806482014294	0.38079385121325515	0.3303687816669282
314	3.0449961210240497	0.6685190242770669	0.8553035114947316	0.39844794604550865	0.3457833332065102
329	3.1904577191621413	0.6852319834073477	0.8959284363099778	0.4172980942082995	0.36230090295611256
345	3.3456167571761055	0.703058267973979	0.9391890907032984	0.4373477490457343	0.37991920032786297
362	3.5104732350659424	0.7220047324179774	0.9850973131816004	0.4585932972124879	0.39863945853254845
379	3.67532971295578	0.7409487525127465	1.0310392414811633	0.47983463356603023	0.4173590817615026
397	3.8498836307214894	1.0831260623305508	1.0796584390930302	0.5022971146635182	0.43717997236060274
416	4.034134988363072	1.1042987327078897	1.1309878929971324	0.5259513005601781	0.4581007993767577
436	4.228083785880528	1.1265839687020565	1.1849831575931096	0.5508057617520028	0.4801217098658019
456	4.422032583397983	1.1488661108426301	1.2389737116060702	0.5756561800725309	0.5021439039036183
478	4.635376260667184	1.1733813636955466	1.2983297555260953	0.6029208339769985	0.5263732887823727
501	4.858417377812257	1.19901241138662	1.3604558586151412	0.6313817285009732	0.551695852261882
525	5.091155934833204	1.5482980548725314	1.4252350797732212	0.6610553807900139	0.5781214667339661
550	5.333591931730023	1.5761800244942241	1.4926705138783836	0.6919216862440043	0.6056499943163179
576	5.5857253685027155	1.605149465758199	1.56281589335374	0.7240034467595015	0.6342795827946012
603	5.84755624515128	1.6352317917566817	1.6356572204209934	0.7572916015923092	0.6640079163421015
632	6.12878200155159	1.6675441805746831	1.7139101287357934	0.7929806038279511	0.6959374507431365
662	6.419705197827773	2.024600275832057	1.7948544388104382	0.829877036523834	0.7289665600218029
694	6.730023273855702	2.0602854303123905	1.8814892602658377	0.8691785374695913	0.7641979247371213
727	7.050038789759504	2.0971095937773763	1.970522380201536	0.9096700693484572	0.8005362609870907
762	7.38944918541505	2.136169458288747	2.0650096819885553	0.9525838846024602	0.8390703287590772
798	7.7385570209464705	2.5001642230585364	2.1622246055551018	0.9966978765711334	0.8787097762026038
836	8.107059736229635	2.5425023341423323	2.2646479834674347	1.0432049023790706	0.9205470058938909
876	8.494957331264546	2.587070178962815	2.3725228011380315	1.092119439156297	0.9645880575064003
917	8.89255236617533	2.9560592268589563	2.483157070120392	1.1422239243048853	1.0097266328051364
961	9.319239720713732	3.0050821753943238	2.601750527487871	1.1959385700316998	1.058168231349242
1007	9.765321955003879	3.0563313335883215	2.7258360664131835	1.2520556760257828	1.1088156057293312
1055	10.230799069045771	3.433421146723097	2.855231957642948	1.310578513604244	1.1616638481082673
1105	10.71567106283941	3.4891280591760276	2.9899776957270197	1.3714914634164865	1.216713033038422
1158	11.229635376260667	3.871815757798089	3.1328896447271686	1.4360205565766078	1.275063542621268
1213	11.762994569433669	3.9331662626753947	3.2811488241239837	1.5029561830035796	1.335617896709909
1271	12.32544608223429	3.997905219946818	3.4376923113081768	1.5734928924542084	1.3994756331153377
1331	12.907292474786656	4.387923921392074	3.599504028473756	1.646849256408176	1.465533433369136
1395	13.527928626842513	4.459234249081117	3.7720258132104103	1.7246536258157614	1.5359968382880362
1461	14.167959658650116	4.856665701273795	3.9499620146061893	1.8048173424731606	1.608661875914749
1531	14.84678044996121	4.934658856387463	4.138642318756533	1.8897656528514148	1.685725795175162
1604	15.554693560899922	5.339639508501338	4.335462433482232	1.978323040586608	1.7660966246022753
1680	16.29169899146625	5.748475727159855	4.540312187467095	2.0704884132373604	1.8497651271525295
1760	17.067494181536073	5.837609916766115	4.759488323031866	2.1674841754407965	1.9378398072244012
1844	17.882079131109386	6.2550457088243725	4.98650393699897	2.2692575206015766	2.0303194330040872
1932	18.735453840186192	6.6772024667383185	5.22658125618743	2.3758612530333005	2.127199611815532
2024	19.627618308766486	6.779706738142556	5.476511062959467	2.4872685349530332	2.2284850431590133
2120	20.55857253685027	7.210386740958862	5.737199899910562	2.6034808359412325	2.334176013835318
2221	21.53801396431342	7.646939426232642	6.009330286589033	2.725707984660334	2.4453697393094664
2327	22.565942591155935	8.088343067208472	6.300238122765142	2.853940515659917	2.5620704384727215
2438	23.642358417377814	8.536255378534523	6.601201554785921	2.988194350225358	2.684272782343878
2554	24.767261442979052	8.665500355936981	6.91467478857974	3.128451569617189	2.8119793246560016
2675	25.94065166795966	9.124622469310683	7.2417565459935345	3.274728785184247	2.9451911473730927
2803	27.181923972071374	9.591051557245459	7.587187705379705	3.429408642467837	3.0861125661570386
2936	28.47168347556245	10.06365922077017	7.945850441813638	3.5901106517521493	3.232534227216785
3076	29.82932505818464	10.868671226023427	8.323500046075052	3.7592570517554047	3.3866616500883464
3223	31.254848719937936	11.356705858365043	8.725060147784992	3.9367856874525233	3.548494930278851
3376	32.73855702094647	11.85151083497928	9.143261907441929	4.121504145680382	3.7169347683493195
3537	34.29984484096199	12.355806275688414	9.577356312375818	4.315821827993099	3.894182266526226
3705	35.92901474010861	12.867610133796333	10.030413927681147	4.51858692740403	4.079139685894697
3882	37.64546159813809	13.712867693911292	10.509770814730771	4.732155359099605	4.274010105972164
4067	39.43948797517455	14.243311464745988	11.008512463985447	4.95536577138721	4.477683806611662
4260	41.311093871218	15.107371968366031	11.528809296255758	5.188197881178756	4.690157035188576
4463	43.27967416602017	15.65688122646928	12.095676685600058	5.4330189961572	4.9136416433011005
4676	45.34522885958107	16.542825345004417	12.680227511290902	5.689859585611589	5.148140199397199
4899	47.5077579519007	17.439801625259022	13.283395069887662	5.958705854000324	5.393640195535297
5132	49.767261442979056	18.347136128504225	13.916106567901021	6.239614242824189	5.650154956613131
5376	52.13343677269201	19.267754399470164	14.580331552886513	6.533783892701488	5.91877648175798
5632	54.615981380915436	20.203096425451896	15.270673777966385	6.842293869063815	6.200608110299891
5900	57.21489526764934	21.150510932524565	15.993426611806143	7.165285718320747	6.495650712699507
6181	59.93987587276959	22.11035800257759	16.75146378276931	7.503938023169208	6.804996665176618
6476	62.800620636152054	23.086863654178288	17.54708542770399	7.859433470132484	7.129768245272993
6784	65.78743211792087	24.403760655572885	18.391711812675247	8.230582997178907	7.4688526632490255
7107	68.91970519782777	25.412615088552997	19.265544133719818	8.619716000457123	7.824442765948191
7446	72.20713731574864	26.763530091445038	20.18553987878103	9.028073022437358	8.197651647699141
7800	75.64003103180761	27.806603215180647	21.1466658416319	9.454416649660407	8.587373232154487
8172	79.24747866563227	29.19471430255358	22.152798873030363	9.902435745236248	8.996911604313896
8561	83.01978277734678	30.603749351523497	23.20762982852166	10.370915856439298	9.42516612954778
8968	86.966640806827	32.35705307915781	24.30785454439905	10.861001442214215	9.873247877210119
9395	91.10744763382468	33.80718112654093	25.460268461434573	11.375122907441513	10.343359778738053
9843	95.45190069821567	35.28182335595649	26.668621672569333	11.914481664188697	10.8366389738587


==> data/blog-times-new.dat <==
n	perc	fd	rp	s	h
9	0.08727695888285493	0.010138752742289711	0.026682819763749054	0.01239418556223731	0.009991863847329427
19	0.18425135764158262	0.021319942977199947	0.05486845212049285	0.02541790512382487	0.021005444750110305
29	0.28122575640031033	0.03250258588906207	0.08252476826984265	0.03827172690745272	0.03201580318365076
39	0.378200155159038	0.04368433417245902	0.11013005525298572	0.051071064411254294	0.04302631924353696
49	0.4751745539177657	0.05487408484507835	0.1377522328420404	0.06387754529890155	0.05403827889997995
59	0.5721489526764935	0.06603031004705344	0.16536579928287182	0.07668826049120042	0.06504916562625085
69	0.6691233514352211	0.07717565358293446	0.19297648747128637	0.08951680804279837	0.07605986771782133
79	0.7660977501939488	0.08832177617014916	0.22056803865717323	0.10235377814979824	0.08707138569453331
89	0.8630721489526765	0.09946643015479595	0.24818837357794793	0.11519529376288802	0.0980819214984581
99	0.9600465477114042	0.11061238268250852	0.2757917459481421	0.12803501900146036	0.10909266508044928
199	1.929790535298681	0.22206319795151963	0.549540847411135	0.249209925310442	0.2191818467916341
299	2.899534522885958	0.6372008144715549	0.8216534872865051	0.3703595146396876	0.32926795513832274
399	3.8692785104732352	1.0564996108954845	1.0920590225683597	0.4914897184895424	0.43934973385949416
499	4.839022498060512	1.1678850740952815	1.3623930674339113	0.6125622032503065	0.5494263510046926
599	5.808766485647789	1.586596521646416	1.6326023331886885	0.7335828950672206	0.6595049624840524
699	6.778510473235066	2.006188297530555	1.9024811703040387	0.8545807941145386	0.7695808780639555
799	7.748254460822343	2.4290869705855362	2.1718651957354957	0.9755912637814397	0.8796515558856988
899	8.71799844840962	2.847519945701941	2.441084406827002	1.0966234904475354	0.9897318658180378
999	9.687742435996897	2.9589746072400533	2.710410080056282	1.2176824346628212	1.0998028099980377
1099	10.657486423584174	3.378642178579097	2.9796391161352895	1.3387263248403123	1.2098724738423279
1199	11.627230411171452	3.800449519971468	3.2494952038806755	1.4597502426189264	1.319942490005948
1299	12.596974398758727	4.222219995332251	3.5196405012321876	1.5807828820006211	1.4300205686756629
1399	13.566718386346004	4.333670671415104	3.789909887072219	1.7018232016270594	1.5400984189850824
1499	14.536462373933281	4.754636886821867	4.060387213401304	1.8228785790631488	1.6501686670480236
1599	15.506206361520558	5.175520704674561	4.330743174382512	1.9444600888407124	1.7602402656683964
1699	16.475950349107837	5.5981637816506105	4.601295456299804	2.0655278677216393	1.8703234006280671
1799	17.445694336695112	6.020002112755085	4.871605626245493	2.1865669128797003	1.980392021903301
1899	18.41543832428239	6.131466147030456	5.141924658610238	2.3076145881383994	2.09046447412738
1999	19.385182311869666	6.552542845513643	5.412347301682429	2.428646704396204	2.2005368719622203
2099	20.35492629945694	6.973370272110406	5.682756213194881	2.549686978900064	2.3106128149695735
2199	21.32467028704422	7.392921514926886	5.952508867696336	2.670742062922976	2.4206884891506646
2299	22.294414274631496	7.504310028953174	6.221810223953495	2.7918083401393834	2.5307667823505344
2399	23.264158262218775	7.92434595760229	6.4908087763683024	2.912862237331373	2.640839112198827
2499	24.23390224980605	8.344671832719952	6.759886475835129	3.03390222005187	2.7509135881868603
2599	25.20364623739333	8.767748720542881	7.029001017910781	3.154948968598041	2.860983453383091
2699	26.173390224980604	9.190004351495405	7.297901860105446	3.276002624391219	2.971060269039696
2799	27.143134212567883	9.301398310499124	7.566901536533469	3.3970555320995386	3.0811312302163327
2899	28.11287820015516	9.723202465138478	7.835907570169386	3.5180986620384127	3.191204873648551
2999	29.082622187742437	10.144531638745516	8.104998679749965	3.6391451090688998	3.3012872242017828
3099	30.052366175329713	10.565298109488147	8.374170494950892	3.7602078337553464	3.4113605319387785
3199	31.02211016291699	10.67668993660136	8.643143047167722	3.881264341537644	3.5214297521941265
3299	31.991854150504267	11.097941331967736	8.912196473853687	4.00235373483228	3.631498549535894
3399	32.961598138091546	11.516631010319347	9.181055289325545	4.123444017074313	3.7415744804360527
3499	33.93134212567882	11.93671816576132	9.450157054260833	4.244553109191819	3.8516448929239946
3599	34.901086113266096	12.36025425135319	9.71979867112984	4.365617848375561	3.961711101328703
3699	35.870830100853375	12.471645167539794	9.989599770982718	4.486711502936635	4.071782496641357
3799	36.840574088440654	12.894141112266293	10.259337877201103	4.607794385960513	4.181856592789479
3899	37.810318076027926	13.315117241229334	10.529120869302595	4.728909197050552	4.291931587477619
3999	38.780062063615205	13.735449316813304	10.798913060635952	4.850006756693748	4.401994761493681
4099	39.749806051202484	14.156921115301461	11.06856698819241	4.971107730891467	4.512068725719959
4199	40.71955003878976	14.26831136540616	11.338202156537342	5.092189116162379	4.6221419743645376
4299	41.689294026377034	14.688731404314169	11.607876294911257	5.21327867476677	4.732216547489515
4399	42.65903801396431	15.11264695230649	11.877577339380617	5.334335264738286	4.842286770406748
4499	43.62878200155159	15.533439150090185	12.147269987185343	5.45541870627631	4.952351170555544
4599	44.59852598913887	15.644865856351405	12.416922711426468	5.576492522269563	5.062422551805229
4699	45.56826997672614	16.065972506028896	12.686529888126362	5.697560334212441	5.172504502681378
4799	46.53801396431342	16.48724634380131	12.956212403886532	5.818631096957764	5.282574413279584
4899	47.5077579519007	16.907449209041694	13.225972359817277	5.939718455545405	5.392645322348723
4999	48.47750193948797	17.327334684298393	13.495651138552484	6.060795493681935	5.5027201942419826
5099	49.44724592707525	17.438740558456868	13.765815987624466	6.181880505942046	5.612790059810742
5199	50.41698991466253	17.859040212140876	14.035830803283947	6.30297486961213	5.722858998294445
5299	51.38673390224981	18.281172268648376	14.305638795575803	6.424058028214356	5.832928044904699
5399	52.35647788983708	18.70358722938221	14.575393256517092	6.5451270407251645	5.94300006033849
5499	53.32622187742436	18.81498396554328	14.845085359544676	6.6661946050293714	6.053075854753327
5599	54.29596586501164	19.23803403937857	15.114786087969721	6.7872555091664495	6.1631463021193
5699	55.26570985259892	19.659503824254188	15.384680026108088	6.908314925515713	6.273211841368736
5799	56.23545384018619	20.080831405392757	15.654388171725813	7.029385335476046	6.383285609877576
5899	57.20519782777347	20.503330662787086	15.92339204166656	7.150451162444554	6.493358242545404
5999	58.17494181536075	20.614772734846333	16.192453861431563	7.271519119813453	6.603426012079577
6099	59.14468580294802	21.03752451583986	16.461454418378516	7.392609592278123	6.713495934505581
6199	60.1144297905353	21.459965753234776	16.730640972224847	7.51368144499682	6.823564520390556
6299	61.084173778122576	21.88057173376817	16.999759806300585	7.634766036205996	6.933637297320251
6399	62.053917765709855	21.991966567516616	17.26897077621176	7.7558381534203065	7.043709790615655
6499	63.02366175329713	22.414615085651675	17.538065642421643	7.876920443424533	7.153774495679463
6599	63.993405740884405	22.835769686520827	17.8072313521046	7.997996592148003	7.263843438819778
6699	64.96314972847168	23.25701729471052	18.076301504040153	8.119074406821296	7.373923348004014
6799	65.93289371605896	23.677586390166777	18.345449374472025	8.240168654402021	7.483997391299579
6899	66.90263770364623	23.78898453704872	18.61469325140909	8.36124686991655	7.594072264776088
6999	67.87238169123351	24.211124004322777	18.883813037110233	8.482342471966263	7.70413941521358
7099	68.84212567882079	24.633862347914796	19.153450592062395	8.603427735450637	7.8142115778429035
7199	69.81186966640807	25.056449343532503	19.42317855296488	8.72453540413472	7.924286583986312
7299	70.78161365399535	25.478060215629103	19.69290692891127	8.84564174442685	8.034361759164769
7399	71.75135764158262	25.589454323039078	19.962051959600917	8.966739134755603	8.144432665253674
7499	72.7211016291699	26.012711289439252	20.231048728020767	9.087837544789442	8.25449982672734
7599	73.69084561675717	26.43428456655809	20.500087566050823	9.20892504172505	8.364572405331892
7699	74.66058960434445	26.85483370880072	20.769246681969953	9.329998872852295	8.474643890610306
7799	75.63033359193173	26.966227626965946	21.038345052420723	9.451082091943922	8.58471405252591
7899	76.60007757951901	27.38705755090419	21.307387410943242	9.572165682446991	8.694785661344264
7999	77.56982156710629	27.809418834861432	21.576347747746922	9.693245065234668	8.804861254174329
8099	78.53956555469357	28.233224007205393	21.84542596442374	9.814357013485681	8.914934264307197
8199	79.50930954228083	28.65652656380138	22.11442724300599	9.935453601480036	9.025008132281288
8299	80.47905352986811	28.767916629457638	22.383376933907883	10.056523725803734	9.135072030354085
8399	81.44879751745539	29.19027423105856	22.652929672614682	10.177605239550596	9.245155452254242
8499	82.41854150504267	29.611908783568303	22.92235665110894	10.298691578107185	9.355225358521796
8599	83.38828549262995	30.03624155299131	23.19166579098765	10.419776637538785	9.46530030650411
8699	84.35802948021723	30.14770336415313	23.460730320808217	10.540866275305596	9.57537636345878
8799	85.3277734678045	30.5705347143672	23.729953318238216	10.661956030186223	9.685450308406683
8899	86.29751745539177	30.993182560133924	23.998924653449272	10.783057325969626	9.79552275955974
8999	87.26726144297905	31.414047801314315	24.26787670143547	10.904152431251875	9.90560067203494
9099	88.23700543056633	31.838040761584097	24.536797100100348	11.025243367561753	10.015679836906175
9199	89.2067494181536	31.949443100302382	24.805747938857316	11.146353561806393	10.125756983927351
9299	90.17649340574089	32.371689896403	25.074739107327655	11.267439088901625	10.235833242094264
9399	91.14623739332816	32.79634955874585	25.34398238016233	11.38852592143171	10.3459113997867
9499	92.11598138091544	33.21898508050721	25.613700685438324	11.50963591548856	10.4559922005726
9599	93.08572536850272	33.33038841909341	25.883738201200806	11.630723555754715	10.566072793952966
9699	94.05546935608999	33.75333125262434	26.15314826534043	11.75180522247131	10.676163544523595
9799	95.02521334367727	34.17480848239949	26.422604526525646	11.872868900785505	10.78624840587592
9899	95.99495733126454	34.59836165808657	26.69203424166472	11.993947174507694	10.896330795870663
9999	96.96470131885182	35.021264393570625	26.961401326431684	12.115021075949793	11.006421445159962
10099	97.9344453064391	35.132804415898406	27.230542141536258	12.236107119882487	11.116503598412507
10199	98.90418929402638	35.55505090442975	27.49938867081445	12.357200490762708	11.2265876924016
10299	99.87393328161366	35.97739197123654	27.768154060336276	12.47828826299727	11.336674506364837


==> data/chart-homo-classification-nwalks-macro.dat <==
nwalks fd rp h s svd
1000 0.10583773034234892 0.08071401102500578 0.08235895252896346 0.08278162512767395 0.15974513
2154 0.1185398541532312 0.08533673008265301 0.08766559207288331 0.08220460597706883 0.16739283
4641 0.1320418191050734 0.09483099473390844 0.09763471188104755 0.0923897126685677 0.17594103
10000 0.1409237863150118 0.1053215818036208 0.10268349522770584 0.10465412919987253 0.18400582
21544 0.14913902065454207 0.11096963163579357 0.11430224865971139 0.11317728324824813 0.18704835
46415 0.16054985648160897 0.12756454676725626 0.12786515819737052 0.12508722132047018 0.19025771
100000 0.17176508330512374 0.14417404894504487 0.14227128733271246 0.14007491133161393 0.19207471
215443 0.18158541327662092 0.15546247488124187 0.15696607086116482 0.15001891923889926 0.19822956
464158 0.19340744644944247 0.17074917283837782 0.16931991501887053 0.1623382226076695 0.20092816
1000000 0.20106111980094843 0.17377734807903314 0.17374997893528174 0.1667222110337044 0.2012242


==> data/chart-homo-classification-nwalks-micro.dat <==
nwalks fd rp h s svd
1000 0.14191458502216397 0.09841166091691456 0.10085543197505553 0.09879818071161897 0.18982066
2154 0.15457530404332753 0.10488951820429268 0.10656576916435467 0.10110070868238544 0.1941573
4641 0.16904996355195037 0.11580011361042189 0.11742751792481636 0.11526764989482532 0.20281918
10000 0.1824873954759049 0.12891267931460904 0.12716901668742717 0.12943187020519173 0.21228126
21544 0.19384922451248088 0.14101869212795246 0.14424867966627877 0.14392958257541674 0.21984126
46415 0.21050160151870606 0.16155463255714014 0.1624310512747599 0.15974986787863277 0.22671578
100000 0.2238964210954973 0.1806213118674902 0.17923439002652342 0.17771444284680363 0.23042608
215443 0.23263359094974861 0.19113641888505364 0.19201414103053785 0.188290163197465 0.23682292
464158 0.23993767787630427 0.20306643680630673 0.20317013021220368 0.19871062200736272 0.2370907
1000000 0.24480367803805989 0.206252721188774 0.20653830713435012 0.20347244291322064 0.23609045


==> data/chart-homo-d-covariance.dat <==
d fd h rp s svd
4 0.010270747 0.5944975 0.54792076 0.18592663 0.001610282
5 0.0073331576 0.44661748 0.49539527 0.1603563 0.0012435424
8 0.0039239926 0.36509496 0.37614545 0.12238656 0.00080219784
11 0.0026632964 0.32266918 0.29644242 0.10090449 0.0005626632
16 0.0016925788 0.26303422 0.25133246 0.08449122 0.0003975478
22 0.0011404348 0.23658529 0.24948952 0.069892995 0.00031555767
32 0.0007188877 0.20487846 0.18825978 0.0615605 0.00023660187
45 0.00047001333 0.15894496 0.14628917 0.04998679 0.00017826326
64 0.00029818242 0.1396871 0.143478 0.042286325 0.00013012813
90 0.00019049789 0.11320515 0.123495966 0.035785124 9.0570546e-05
128 0.00011168027 0.090928085 0.10024568 0.028325193 5.8214842e-05
181 6.1100196e-05 0.07166049 0.08309111 0.025214162 3.5188772e-05
256 3.142212e-05 0.07095928 0.07415674 0.021508677 1.8720262e-05
362 1.3155917e-05 0.054274198 0.055997357 0.01746214 8.60688e-06
512 5.3397257e-06 0.050918207 0.049982153 0.01622013 4.0188597e-06
724 2.2499817e-06 0.04201593 0.041782755 0.012703269 1.5550124e-06
1024 1.0225992e-06 0.033250496 0.033365328 0.010815371 6.725316e-07


==> data/chart-homo-d-projection-10.dat <==
d fd h rp s svd
22 1.1284635832363417 1.3230354826807533 1.3159428928768282 1.2968956245815995 1.000000152610135
32 1.0277111603052085 1.2464749515549782 1.2476907188652233 1.2412271653380786 0.9999998473898767
45 1.0003032838390504 1.1893995173317025 1.1936048311437268 1.2047615233028046 1.0
64 1.0000703499335888 1.146026894771464 1.1477646309063583 1.1611382430014987 1.0
90 1.0000180675951695 1.113000003867056 1.112829410737719 1.1288246016958199 1.0
128 1.0000040044938168 1.084185650639315 1.0841296692924953 1.1033111213740099 1.0
181 1.0000008103599525 1.0622028895129254 1.062856876854294 1.077810220668169 1.0
256 1.0000001663450495 1.04619845760653 1.0451806475631833 1.058597656599733 1.0
362 1.000000048835244 1.0329560453180386 1.0327113566929391 1.043304366928092 1.0
512 1.000000019839318 1.0236767854529305 1.0235440744262403 1.0311210798736845 1.0
724 1.0000000091566081 1.0166549683179857 1.0167501526264957 1.0231585008827861 1.0
1024 1.0000000076305071 1.0119437549934476 1.011714701735889 1.0160185005177786 1.000000152610135


==> data/chart-homo-d-projection-16.dat <==
d fd h rp s svd
22 1.2772653994899905 1.4300607540256973 1.4211022797779578 1.4191338212021112 1.0000001624855148
32 1.1632197843452206 1.3361160605497908 1.337895796296698 1.3433333231593323 1.0
45 1.0594833580472105 1.2663695730625222 1.2701869393231564 1.2949083818124094 1.0
64 1.000452141274901 1.2102200490954995 1.2127226626435477 1.235196779091678 1.0000001624855148
90 1.0000964472318694 1.166896374043661 1.1662735484744027 1.190477151307327 1.0000001624855148
128 1.000019451235087 1.1277002445125963 1.1279087937789667 1.1545603836431786 1.0000001624855148
181 1.000003540562372 1.0971436107147747 1.0969120162116326 1.119794355672972 1.0000001624855148
256 1.0000006044461838 1.0725013072812601 1.072036335472517 1.0925574084151328 1.0000001624855148
362 1.0000001039907296 1.0532062635053392 1.0531861996431076 1.0707119872757225 1.0000001624855148
512 1.000000055245076 1.0387060798803525 1.0386977797153032 1.0525107686541475 1.0000001624855148
724 1.0000001007410193 1.0278905553188797 1.0278949112795985 1.0384338908728343 1.0
1024 1.000000097491309 1.0196271439829958 1.019939228174498 1.0280731831532732 1.0000001624855148


==> data/mem-node.dat <==
v LouvainNE STRAP ProNE NetSMF SVD VERSE DeepWalk FREDE
3890.0 5476.0 472932.0 79476.0 533860.0 229988.0 7928.0 10292.0 102268.0
4777.0 3556.0 1137820.0 97616.0 1078912.0 91476.0 8780.0 11688.0 112976.0
10312.0 14332.0 2623668.0 187824.0 4221152.0 968172.0 13392.0 19808.0 175828.0
44034.0 13616.0 2887484.0 468892.0 11042632.0 15406096.0 29364.0 56104.0 476216.0
51821.0 14392.0 1420532.0 528060.0 6185168.0 21261824.0 33232.0 65068.0 545856.0
78593.0 55540.0 10323504.0 957844.0 0.0 0.0 55700.0 104204.0 817184.0
80513.0 252604.0 19836020.0 1270704.0 0.0 0.0 92316.0 142496.0 942832.0
1138499.0 237456.0 64400080.0 10607184.0 0.0 0.0 602752.0 1334904.0 10237895.0

==> data/ppi-new.dat <==
n	perc	micro	macro	time	micro2
29.000000	0.745501	0.176912	0.113758	0.000811	0.133404
39.000000	1.002571	0.188874	0.126601	0.000972	0.159239
49.000000	1.259640	0.196738	0.135115	0.001130	0.176912
59.000000	1.516710	0.202334	0.141906	0.001294	0.188874
69.000000	1.773779	0.207681	0.150509	0.001453	0.196738
79.000000	2.030848	0.211577	0.155832	0.001614	0.202334
89.000000	2.287918	0.216397	0.160253	0.001772	0.207681
99.000000	2.544987	0.219471	0.164430	0.001926	0.211577
199.000000	5.115681	0.225085	0.172390	0.003387	0.216397
299.000000	7.686375	0.236850	0.184490	0.094304	0.219471
399.000000	10.257069	0.241391	0.191771	0.184283	0.225085
499.000000	12.827763	0.239807	0.189984	0.185536	0.234442
599.000000	15.398458	0.242721	0.193077	0.275221	0.239349
699.000000	17.969152	0.244143	0.196143	0.364024	0.241307
799.000000	20.539846	0.244246	0.198076	0.452406	0.242224
899.000000	23.110540	0.243517	0.197285	0.540852	0.243704
999.000000	25.681234	0.244429	0.198093	0.542108	0.243969
1099.000000	28.251928	0.243357	0.197417	0.630572	0.244064
1199.000000	30.822622	0.243837	0.199339	0.718965	0.243767
1299.000000	33.393316	0.244089	0.199658	0.807441	0.243874
1399.000000	35.964010	0.244479	0.200614	0.808697	0.243761
1499.000000	38.534704	0.244290	0.199906	0.896687	0.244135
1599.000000	41.105398	0.245403	0.202060	0.985105	0.244286
1699.000000	43.676093	0.245707	0.202765	1.073382	0.244724
1799.000000	46.246787	0.245510	0.203237	1.161755	0.245133
1899.000000	48.817481	0.246272	0.203215	1.163009	0.245540
1999.000000	51.388175	0.245149	0.202533	1.251183	0.245830
2099.000000	53.958869	0.245314	0.203262	1.339270	0.245643
2199.000000	56.529563	0.245955	0.203931	1.427615	0.245578
2299.000000	59.100257	0.244733	0.201720	1.428874	0.245473
2399.000000	61.670951	0.245696	0.203424	1.517051	0.245334
2499.000000	64.241645	0.246195	0.204403	1.605352	0.245461
2599.000000	66.812339	0.245161	0.202995	1.693600	0.245541
2699.000000	69.383033	0.246108	0.204111	1.782167	0.245684
2799.000000	71.953728	0.245238	0.204124	1.783423	0.245822
2899.000000	74.524422	0.245368	0.203940	1.871789	0.245503
2999.000000	77.095116	0.246421	0.205423	1.959911	0.245572
3099.000000	79.665810	0.246379	0.205414	2.048194	0.245676
3199.000000	82.236504	0.245810	0.203795	2.049451	0.246056
3299.000000	84.807198	0.247018	0.206427	2.137498	0.246203
3399.000000	87.377892	0.245060	0.204150	2.225925	0.246402

==> data/streaming-macro-blog.dat <==
perc fd h rp s
0.9600465477114042 0.12930418352552991 0.11485395698737513 0.1235813944882686 0.11243097118252703
1.929790535298681 0.14765770835728226 0.14907712879530077 0.15901207986944643 0.13990451368285853
2.899534522885958 0.16762777461197798 0.16099087050186633 0.17015822066551803 0.14638881797612435
3.8692785104732352 0.18328530619028058 0.17692636104476012 0.1804526405122676 0.1558920330604024
4.839022498060512 0.1822286282057403 0.18402335578923168 0.186397470572502 0.15873555467475367
5.808766485647789 0.1902587672576369 0.18890910358385293 0.19060345452853494 0.1645256892774275
6.778510473235066 0.19577961232341948 0.19332265393150838 0.1944347672874056 0.16606643491673176
7.748254460822343 0.20281268473591665 0.19385760503855184 0.19734964791994805 0.16909151077519874
8.71799844840962 0.2021516000295491 0.1974117930495217 0.20024183245890545 0.16911526011704547
9.687742435996897 0.20207162715265045 0.1993112474366661 0.20118073193149624 0.17241882863285202
19.385182311869666 0.20965153228451242 0.2054174772036838 0.20872202602119735 0.17072992383674826
29.082622187742437 0.21603940864732935 0.21021602557988162 0.21050729135435492 0.17747209516873155
38.780062063615205 0.2176605815303164 0.21177722185123327 0.21276099538050208 0.18138256440252845
48.47750193948797 0.21753003321143008 0.21269726094252056 0.2162331126160081 0.18369070919775915
58.17494181536075 0.21709376543105346 0.21463583639743278 0.21576224063738325 0.18272172991528415
67.87238169123351 0.218458356940993 0.21619463348576598 0.21726735545979672 0.18244263944149097
77.56982156710629 0.22125702513108056 0.2167667821907903 0.21800846257294393 0.1818329948169743
87.26726144297905 0.22324871365651586 0.21838444854040504 0.21820136348105723 0.1832186175066741
96.96470131885182 0.2228820915528732 0.21701747490593923 0.21791819466808182 0.1792289100290229


==> data/streaming-macro-flickr.dat <==
perc fd h rp s
0.12420354476916771 0.045027297538986814 0.04247447041305401 0.04376147549981935 0.04136913717440083
0.24840708953833543 0.049315140961695765 0.054001881760936656 0.054166578664443445 0.052384700728580876
0.37261063430750313 0.05694683660514759 0.05884301153233878 0.05901955551103867 0.05591624336702327
0.49681417907667086 0.0612014663894596 0.06287440647633812 0.06351220355512817 0.06185425450882247
0.6210177238458385 0.06165045066011551 0.0653978791780594 0.0659501553075836 0.06529126857421783
0.7452212686150063 0.06477864290457193 0.0676403033303133 0.06751989898794754 0.06941007347040264
0.869424813384174 0.06665765442825021 0.07017616477139628 0.06990594408048642 0.07001128195555638
0.9936283581533417 0.06799983305161579 0.07146932602819384 0.07191348947502559 0.07213484160737443
1.1178319029225094 0.0690763557997062 0.07337269874277645 0.07337328564579376 0.07426659141896323
1.242035447691677 0.06925925551713427 0.07448463097030619 0.07501913480357143 0.07453073713565517
2.484070895383354 0.07553360578873951 0.08701831888976917 0.08732127964006527 0.08601858194748238
3.726106343075031 0.07933884588038413 0.09425874923664 0.09479637472264528 0.09152622048884758
4.968141790766708 0.08190245231428302 0.10107381512091326 0.10096561572673471 0.09376957012318622
6.210177238458385 0.08384007568908278 0.10539108635269968 0.10648628903472829 0.0994410558699432
7.452212686150062 0.08512240909744745 0.10913082233109489 0.11108344240198827 0.10173261683973962
8.69424813384174 0.08627731647697844 0.1126173999955433 0.1141176751203954 0.10395888845986723
9.936283581533417 0.08733104466609998 0.11591760871280819 0.11724493544641801 0.10506388384925784
11.178319029225094 0.08897006537184379 0.12070007296995623 0.12031881593332386 0.106233524965521
12.42035447691677 0.09017165206138628 0.12292732691464607 0.12303707495201449 0.10647800827731155
13.662389924608448 0.09023544181466041 0.12402907094600536 0.1235848784938803 0.10794870428110631
14.904425372300125 0.09286434754032992 0.12652515431931277 0.12535545477413443 0.11022520930165158
16.146460819991802 0.09164768379389551 0.12884390528261896 0.12746844777925775 0.11135660253375278
17.38849626768348 0.09263559966689261 0.13038537093083444 0.1291735483586933 0.11273571024061818
18.630531715375156 0.0921919907049093 0.13133757770161145 0.13205831908358487 0.11142504850008046
19.872567163066833 0.09324749849829087 0.13353058438184082 0.1327438227703359 0.11393538051302562


==> data/streaming-macro-ppi.dat <==
perc fd h rp s
0.23136246786632392 0.0731607973140279 0.0729576716385597 0.0742887910345258 0.07405270492553252
0.4884318766066838 0.09671297592735231 0.09481813055396733 0.09535815075138407 0.09535837394580696
0.7455012853470437 0.11213810528394492 0.10894895215611801 0.10979659521996084 0.10880614324048896
1.0025706940874035 0.12338571949261003 0.11916675841291602 0.12211624696806406 0.12075062026421696
1.2596401028277635 0.13337832335528713 0.12867063423934563 0.13273274706942734 0.12665838636663884
1.5167095115681235 0.14184661386521208 0.13554294731573266 0.13784578428339755 0.1346715651500993
1.7737789203084833 0.1487857375410431 0.14147790429612117 0.14645509790023636 0.1388387182167668
2.030848329048843 0.15375485829044 0.14486709726123811 0.15073638973192616 0.14275748623950796
2.2879177377892033 0.15828410127570486 0.14937053557046528 0.15443890454297649 0.14585319012525091
2.544987146529563 0.16131196277685153 0.152208291226404 0.15787719270414693 0.14861342067218014
5.115681233933162 0.16964123947415657 0.17038606801298178 0.17508401938444204 0.16166147957862967
7.686375321336761 0.1856016751028869 0.1784402528559648 0.17989631877822881 0.16225023246758663
10.25706940874036 0.1914807644681743 0.18209561585832307 0.18167385961522808 0.1655749744061371
12.827763496143959 0.1902726680323245 0.1829937398419853 0.18450559125091281 0.16785611098192932
15.398457583547557 0.19238498186273995 0.1841923075555041 0.18508123100076904 0.1691182538060153
17.969151670951156 0.19502876151054052 0.18572001272032843 0.18494996710233774 0.16725739436319276
20.539845758354755 0.19641556910665223 0.18644151046712146 0.18650306889284543 0.16779538597166732
23.110539845758353 0.19799756542457728 0.1860867469124311 0.18576480522738467 0.1686147417572213
25.681233933161955 0.1971815920077804 0.18526945280028312 0.18660263974834407 0.17064044827906266
28.251928020565554 0.19845120253036255 0.18719357826180424 0.18778137012301405 0.16998289001408876
30.822622107969153 0.1994554431450882 0.18699888957259375 0.18780549774707672 0.16912483790145388
33.39331619537275 0.1996497670613579 0.18777369223541723 0.18767085961747804 0.17091284177800303
35.96401028277635 0.2007976241082031 0.1870161220433504 0.18786976985682372 0.17114036858712478
38.53470437017995 0.20001747577695578 0.1880767833418683 0.1871076327513931 0.1710601656780077
41.10539845758355 0.2009196863956019 0.18713937092355834 0.18809627452600022 0.17252500748690316
43.67609254498715 0.20283704980923523 0.18812690713697955 0.18665803930256245 0.17205902913870247
46.246786632390744 0.20111583396151364 0.18708745322063905 0.1865665896531723 0.17171924463420232
48.81748071979435 0.20231718126031417 0.18644804317029606 0.18700549576593656 0.1725969680355863
51.38817480719794 0.2019587937853113 0.18695747570358967 0.18632295686828293 0.17084647031157207
53.958868894601544 0.20210438207355963 0.1865680054788045 0.18573055931907112 0.17190982733052274
56.52956298200514 0.20318006666888977 0.1872109858701812 0.18631807770594505 0.1729507534885856
59.10025706940874 0.2025367909676511 0.18849006944187152 0.18535561492294417 0.1721368051347879
61.670951156812336 0.20260213865321358 0.18818630235800196 0.1866103465172376 0.17230425382089556
64.24164524421595 0.2024931340474696 0.18746506443302535 0.18754551586479667 0.17264340443697487
66.81233933161954 0.2036829305632017 0.18773645691675658 0.18737653758420772 0.17164757735439642
69.38303341902314 0.20344160900881536 0.1883507342425429 0.18787322386876404 0.1725264883871971
71.95372750642673 0.20369239358724106 0.1861234556872723 0.1858365744857855 0.17327599366531743
74.52442159383034 0.2043674255695087 0.1857236256296241 0.18602668268335423 0.17118278431546888
77.09511568123393 0.20430669597444617 0.18804023304196935 0.1869140069294695 0.1723427249226189
79.66580976863753 0.20446697279842416 0.18717978637963767 0.18708666642199204 0.1720001678810642
82.23650385604113 0.20452555643334935 0.18735994703092612 0.18714385579515355 0.1711866365289407
84.80719794344473 0.20346304891704026 0.18729181991856148 0.187387827804634 0.17445202916454508
87.37789203084833 0.20429356672880988 0.18700691455246637 0.1870745757118139 0.17330232516845784
89.94858611825192 0.2041093793361107 0.18572216129096034 0.18663080731597084 0.1714932411719091
92.51928020565553 0.20621882799185212 0.18727674046040257 0.18596906048096748 0.1713421066217201
95.08997429305913 0.2051132169355494 0.18726237651532757 0.18632355811865872 0.17208457558515403
97.66066838046272 0.20495287805768517 0.186046853163089 0.18583008990408698 0.1720141408676825


==> data/streaming-micro-blog.dat <==
perc fd h rp s
0.9600465477114042 0.30992135129927834 0.2925943581286167 0.3039224086580003 0.291005981354417
1.929790535298681 0.32684273265742414 0.3227355738725214 0.33496695445026864 0.31429732660938986
2.899534522885958 0.35013729574804436 0.33380904847694387 0.3428428068924403 0.3201506121679641
3.8692785104732352 0.3640454438808164 0.3439070858623182 0.34712328104366086 0.3270659314304863
4.839022498060512 0.3626879706280866 0.3510477409738168 0.3514411994320746 0.32876529394336373
5.808766485647789 0.37175800016910615 0.35292641384005924 0.35145859983696603 0.33048553907330613
6.778510473235066 0.3770468963751737 0.35518780542335465 0.3550018916493306 0.33249453153052644
7.748254460822343 0.38209638361539766 0.3539426554495428 0.35561159137939397 0.3345949608460139
8.71799844840962 0.3812452670033219 0.3558299138836443 0.3568940573519712 0.3341637239890592
9.687742435996897 0.3815646003540405 0.3564349842018717 0.35681625278882906 0.33668820219684903
19.385182311869666 0.39193964242871915 0.35578583894711335 0.3598285049032139 0.3324708087634863
29.082622187742437 0.3944342163932212 0.3578905157693515 0.3598141389161602 0.335740954517722
38.780062063615205 0.3965676138108275 0.3569223541861971 0.3587058021481305 0.3383418270756179
48.47750193948797 0.3963546736218646 0.35576110399782473 0.36104817382404747 0.3397393026227451
58.17494181536075 0.39584706955053106 0.35633336033728374 0.3601318877659452 0.3401398993216894
67.87238169123351 0.3977659860679825 0.35669124418560116 0.35919833995409095 0.3376884225523159
77.56982156710629 0.39921205646803676 0.35628764859252 0.35974322833074884 0.3359196358846962
87.26726144297905 0.40228561493899834 0.35598568632419453 0.35882998480032585 0.33734382638121113
96.96470131885182 0.4006806539769067 0.35626822174943273 0.35906624939761156 0.3355598056289037


==> data/streaming-micro-cocit.dat <==
perc fd h rp s
0.022709724303946948 0.3813919632825759 0.3805459273247861 0.38138232177148823 0.3811987877725453
0.11354862151973476 0.44121243993976045 0.43838649444749894 0.44136580105551965 0.43828901691115735
0.22709724303946952 0.44977057900650086 0.447751243701809 0.44917595624931933 0.44512120946514844
1.1354862151973475 0.45622833648076866 0.4531478338472817 0.4536099889242145 0.4497050441304977
2.270972430394695 0.45803738143995837 0.45133427357986916 0.4512800898811943 0.44772069896971295
4.54194486078939 0.4584474776691448 0.44927263696656283 0.44954143060900886 0.4461002345304212
9.08388972157878 0.45766314207018916 0.4468492444826918 0.4467493764890556 0.4456973096731182
18.16777944315756 0.45648650586857265 0.4436550623245338 0.44262929053883565 0.44335492713089336
27.25166916473634 0.4564772096457608 0.44075729687089144 0.44048903444117754 0.44246222413458813
36.33555888631512 0.45542009630886837 0.4393806590756367 0.43838171353290983 0.44168745036481033
45.4194486078939 0.455239483979952 0.4378643123318379 0.4371910001938926 0.44049009686664176
54.50333832947268 0.45442035394704344 0.4363832912347243 0.43587253019280364 0.4393902209048147
63.58722805105146 0.45412154678523337 0.4351293635805862 0.43541701527502213 0.43897853103743195
72.67111777263024 0.4538551436000817 0.4348563202362835 0.43431713931319504 0.43736762842731813
81.75500749420902 0.4534984342504721 0.43356627011636223 0.4335585675317467 0.4377583353917827
90.8388972157878 0.45364398653906945 0.43301673054499773 0.4335505993407649 0.4370874137111319
99.92278693736658 0.4531690823565659 0.43229162516567193 0.4322491281471033 0.4373001644103407


==> data/streaming-micro-flickr.dat <==
perc fd h rp s
0.12420354476916771 0.26974535955083384 0.26458848966861515 0.26686760565515316 0.2616693466602113
0.24840708953833543 0.2768175689473846 0.284022895132164 0.28479802682724603 0.27902036657225227
0.37261063430750313 0.2926792103872691 0.29212916931693506 0.29286931931395743 0.28485523836089305
0.49681417907667086 0.2983663766041559 0.29779271810709573 0.298874978002605 0.2911731252585161
0.6210177238458385 0.2989518768222677 0.3006593735709375 0.30157057874899457 0.2940125628539436
0.7452212686150063 0.304006204995146 0.3030996053078507 0.3041895718857681 0.29688760853446117
0.869424813384174 0.30680381378678506 0.3050932167122742 0.3059415622968845 0.29795303831416603
0.9936283581533417 0.30898239972165464 0.3064260187533262 0.30770133693150736 0.29930639038464396
1.1178319029225094 0.3108115771230284 0.3082500249185405 0.30943655630316746 0.3017444426838277
1.242035447691677 0.3104024601689586 0.30877439053356015 0.311120628904645 0.30208373081043444
2.484070895383354 0.31845045504570824 0.3170634766924833 0.3182513502515212 0.3111162039173211
3.726106343075031 0.32120448326508505 0.3213578582887934 0.32246326017797805 0.3125783254490782
4.968141790766708 0.3232460084695757 0.32487445840090295 0.32484882985784597 0.31291251747986276
6.210177238458385 0.3248759966667215 0.32593820180417443 0.3268953732485594 0.3151672619744566
7.452212686150062 0.3265132668640572 0.328036492871831 0.32881655916253244 0.31630788885502475
8.69424813384174 0.32680490843653315 0.3293475417233329 0.3289776683285871 0.31607528436144605
9.936283581533417 0.3281087800385186 0.3305074006251194 0.33110302257524726 0.3162707473251919
11.178319029225094 0.3288378031964479 0.331347242638072 0.3315051400103882 0.31683041820343305
12.42035447691677 0.32869877733587327 0.3324132500792925 0.33206011460419016 0.3180702981113492
13.662389924608448 0.3291286414471946 0.3323850495300773 0.33230558487252465 0.31849658697131333
14.904425372300125 0.3308855302662101 0.33301683164170465 0.33255515826446475 0.317339267307541
16.146460819991802 0.3298509527227809 0.3343028926289218 0.3330381360643692 0.31809328680596444
17.38849626768348 0.3307900281004542 0.3345020892493904 0.33362758433313927 0.31845951104254355
18.630531715375156 0.3304415377078851 0.3341331747932802 0.33421044222796653 0.31806460462916414
19.872567163066833 0.3312335564803691 0.334987907871502 0.33401688997529566 0.31920384075191083


==> data/streaming-micro-ppi.dat <==
perc fd h rp s
0.23136246786632392 0.13737784507189596 0.13791195969036246 0.13849212463288307 0.13846857894031595
0.4884318766066838 0.16333389989470393 0.1610636805941095 0.16198324427820424 0.16185869492085034
0.7455012853470437 0.17913850339587495 0.17502115075510966 0.17708727994713208 0.1751124632864308
1.0025706940874035 0.18801894499276461 0.18381040486885453 0.18706223465645874 0.18501504125378618
1.2596401028277635 0.19612883551062152 0.19116171592020803 0.195379351597261 0.18928393948627087
1.5167095115681235 0.2027240284668388 0.1967742190917863 0.19969379824416628 0.19554939613689254
1.7737789203084833 0.20882419526368245 0.20148172315754243 0.2066218148474381 0.19925936328562624
2.030848329048843 0.2123122053500131 0.20399005572524778 0.20973411158166072 0.20244090452702093
2.2879177377892033 0.21585217813682583 0.20732763147524566 0.21253469138086953 0.20522779419939632
2.544987146529563 0.2182892726820956 0.2097297024139447 0.21579746776096967 0.20696003167624333
5.115681233933162 0.22378633613983173 0.22160713049496633 0.22536142871798467 0.21449742241272593
7.686375321336761 0.23681192550650126 0.2252799190006636 0.2257006734108842 0.21209406542853418
10.25706940874036 0.2421087418251532 0.2270192659114822 0.22569502689252424 0.21361603119661898
12.827763496143959 0.24102015454500608 0.2257509653978573 0.22595644649868396 0.21408342509637585
15.398457583547557 0.24146797585950733 0.22574993843902594 0.2255737064632421 0.21320376663151136
17.969151670951156 0.24313500140273508 0.2250831693530646 0.2244270176382992 0.21208637594292515
20.539845758354755 0.2438195510660838 0.22377634045034953 0.22426917589592976 0.21195463093608324
23.110539845758353 0.24425916778965745 0.22384895008592728 0.22225990213975177 0.21186861511153157
25.681233933161955 0.24383527564248011 0.22223984934185 0.22260923138983257 0.21380502985009112
28.251928020565554 0.2441098891833141 0.22178344943191394 0.2232748397586552 0.2121506929051997
30.822622107969153 0.24441006442662963 0.22224280623696735 0.22292857535250896 0.21071701998635656
33.39331619537275 0.24381775706618083 0.2218817146491691 0.2224866110299659 0.21260615827597815
35.96401028277635 0.2444017980399003 0.2211955365612904 0.22208180035941014 0.21277149135770568
38.53470437017995 0.2443688836493166 0.2207567779060396 0.22044235048981295 0.21212217173463216
41.10539845758355 0.24546447117302506 0.22007765103367763 0.22122645335448912 0.21309343373418474
43.67609254498715 0.2458882548554914 0.2205266300694149 0.21905108710157226 0.21249337444069183
46.246786632390744 0.2450005344947641 0.2196839176281475 0.21943794780956224 0.21162552387238937
48.81748071979435 0.2455819106419613 0.21827117466288798 0.2189588668684065 0.2112192058734592
51.38817480719794 0.24509149517262357 0.2189400482003645 0.21848627017097794 0.21047426014179663
53.958868894601544 0.24476456797065854 0.2178797718250688 0.21831739721190385 0.21048773567778223
56.52956298200514 0.2448016548297118 0.218388851645386 0.21844072330877012 0.21152704908143996
59.10025706940874 0.24420439664470997 0.21891421555698545 0.21708284768814706 0.21086431805176142
61.670951156812336 0.24470911162856435 0.2190352105315679 0.2178085087473616 0.2110056908806409
64.24164524421595 0.24442391448106537 0.21812370945835888 0.218669702371651 0.21141389886170472
66.81233933161954 0.24447855665834706 0.2179992234170727 0.21853371042593653 0.2100256091702725
69.38303341902314 0.24498299223900177 0.2188656784204853 0.21874280948131408 0.21087722680382487
71.95372750642673 0.24504731087091802 0.2166369370823144 0.2163865846043885 0.21115334771150415
74.52442159383034 0.24554719221475943 0.21580054032395807 0.2160583323407711 0.20885445515809567
77.09511568123393 0.24630105911428207 0.21764583456897926 0.21772202698449072 0.2101564013639244
79.66580976863753 0.24507897735642026 0.21709389689062564 0.21730103407072446 0.20927585030099866
82.23650385604113 0.2446696180276925 0.21693027433303505 0.21726497411837856 0.20829563093856773
84.80719794344473 0.24485228326201827 0.21692207171890374 0.2171605439931085 0.21144668599502303
87.37789203084833 0.24545996674989567 0.2167055010745588 0.21598262581944688 0.2095188445073183
89.94858611825192 0.24437451562352838 0.21528734550958853 0.21616936448854918 0.20779601559023447
92.51928020565553 0.24558263742624742 0.21670345298592875 0.21548157107866256 0.20800140830729208
95.08997429305913 0.24490014242658323 0.2164602323998421 0.2158961189496588 0.2084987808870727
97.66066838046272 0.24550248694701934 0.215184471548096 0.21545591227263863 0.20837454345548478


==> data/times.dat <==
nodes	 rp	 s	 h	 fd
0	0.774	0.508	0.317	0.501
1	1.551	0.976	0.728	0.920
2	2.289	1.456	1.157	2.233
3	3.081	1.957	1.600	3.625
4	3.822	2.493	2.040	5.028
5	4.624	2.981	2.529	5.503
6	5.411	3.473	3.031	6.840
7	6.241	3.997	3.480	8.163
8	7.073	4.522	3.922	9.585
9	7.865	5.061	4.344	10.885
10	8.361	5.521	4.777	11.313
20	11.967	6.380	5.276	18.928
30	15.495	7.219	5.766	26.251
40	19.083	8.024	6.246	33.487
50	22.581	8.825	6.781	40.655
60	26.161	9.625	7.330	48.189
70	29.651	10.390	7.828	55.712
80	33.231	11.193	8.336	63.301
90	36.729	11.968	8.872	70.558
100	40.301	12.723	9.365	77.814


==> data/times_fd_int.dat <==
time fd
0.774 0.0
0.8135665665665666 0.030236473538589447
0.8531331331331331 0.060472947077178894
0.8926996996996998 0.09070942061576844
0.9322662662662663 0.12094589415435787
0.9718328328328328 0.13972523850487975
1.0113993993993995 0.14486680705958194
1.050965965965966 0.15000837561428412
1.0905325325325326 0.1551499441689863
1.1300990990990991 0.1602915127236885
1.1696656656656657 0.16461208834332194
1.2092322322322322 0.16774278185340621
1.248798798798799 0.17087347536349054
1.2883653653653653 0.1740041688735748
1.327931931931932 0.1771348623836591
1.3674984984984986 0.17977178242012937
1.4070650650650651 0.18153088639714499
1.4466316316316317 0.18328999037416063
1.4861981981981982 0.18504909435117625
1.525764764764765 0.1868081983281919
1.5653313313313313 0.1885504711610291
1.604897897897898 0.19024183326747485
1.6444644644644646 0.19193319537392056
1.6840310310310311 0.1936245574803663
1.7235975975975977 0.19531591958681202
1.7631641641641642 0.19684321285805698
1.8027307307307308 0.19821867648808775
1.8422972972972973 0.19959414011811852
1.881863863863864 0.20096960374814932
1.9214304304304306 0.2023450673781801
1.9609969969969971 0.20364573489092724
2.0005635635635635 0.20491795810287589
2.0401301301301302 0.20619018131482456
2.079696696696697 0.2074624045267732
2.1192632632632633 0.20873462773872184
2.1588298298298296 0.20950042512792239
2.1983963963963964 0.21022786874432267
2.237962962962963 0.21095531236072296
2.27752952952953 0.21168275597712324
2.3170960960960962 0.21237591508866108
2.3566626626626626 0.21306385848900525
2.3962292292292293 0.21375180188934942
2.435795795795796 0.2144397452896936
2.4753623623623624 0.21512768869003776
2.514928928928929 0.21581563209038193
2.5544954954954955 0.21630063269667651
2.5940620620620622 0.21677424738509413
2.633628628628629 0.21724786207351174
2.6731951951951953 0.21772147676192932
2.7127617617617616 0.21819509145034693
2.7523283283283284 0.2183748569608568
2.791894894894895 0.21848168457662578
2.8314614614614615 0.21858851219239475
2.8710280280280283 0.21869533980816372
2.9105945945945946 0.21880216742393271
2.9501611611611613 0.21890899503970168
2.989727727727728 0.21901582265547065
3.0292942942942944 0.21912265027123964
3.068860860860861 0.2192294778870086
3.1084274274274275 0.2193414022396491
3.1479939939939943 0.219455582363386
3.1875605605605606 0.21956976248712287
3.2271271271271273 0.21968394261085974
3.2666936936936937 0.21979812273459665
3.3062602602602604 0.21991230285833352
3.345826826826827 0.2200264829820704
3.3853933933933935 0.2201406631058073
3.4249599599599603 0.22025484322954417
3.4645265265265266 0.22036902335328104
3.5040930930930934 0.22048320347701794
3.5436596596596597 0.22059738360075482
3.5832262262262264 0.2207115637244917
3.6227927927927928 0.2208257438482286
3.6623593593593595 0.22093992397196546
3.7019259259259263 0.22105410409570234
3.7414924924924926 0.22116828421943924
3.7810590590590594 0.2212824643431761
3.8206256256256257 0.22139664446691298
3.8601921921921925 0.22150244173094913
3.8997587587587588 0.22160793733155887
3.9393253253253255 0.22171343293216864
3.9788918918918923 0.2218189285327784
4.018458458458459 0.22192442413338817
4.058025025025025 0.22202991973399794
4.097591591591591 0.22213541533460768
4.137158158158158 0.22224091093521744
4.176724724724725 0.2223464065358272
4.2162912912912915 0.22245190213643698
4.255857857857858 0.22255739773704675
4.295424424424425 0.22266289333765651
4.334990990990992 0.22276838893826628
4.374557557557558 0.22287388453887605
4.4141241241241245 0.2229793801394858
4.45369069069069 0.22308487574009556
4.493257257257257 0.22319037134070532
4.532823823823824 0.2232958669413151
4.572390390390391 0.22340136254192486
4.611956956956957 0.22350685814253463
4.651523523523524 0.22361375244947687
4.691090090090091 0.22372125876674373
4.730656656656657 0.22388687381933725
4.770223223223224 0.2241416158563917
4.80978978978979 0.2243963578934461
4.849356356356356 0.22465109993050056
4.888922922922923 0.22490584196755498
4.92848948948949 0.22516058400460942
4.9680560560560565 0.22541532604166387
5.007622622622623 0.2256700680787183
5.047189189189189 0.22592481011577273
5.086755755755756 0.22617955215282717
5.126322322322323 0.22643429418988162
5.165888888888889 0.22668903622693604
5.205455455455456 0.22694377826399048
5.245022022022022 0.2271985203010449
5.284588588588589 0.22745326233809934
5.324155155155156 0.2277080043751538
5.363721721721722 0.2279627464122082
5.403288288288288 0.22821748844926265
5.442854854854855 0.2284616052586218
5.482421421421422 0.2287031498166481
5.5219879879879885 0.22894469437467443
5.561554554554555 0.22918623893270074
5.601121121121121 0.22942778349072704
5.640687687687688 0.22966932804875337
5.680254254254255 0.22991087260677967
5.719820820820821 0.230152417164806
5.759387387387387 0.2303939617228323
5.798953953953954 0.23063550628085863
5.838520520520521 0.23087705083888493
5.878087087087088 0.23111859539691126
5.917653653653654 0.23136013995493757
5.95722022022022 0.23160168451296387
5.996786786786787 0.2318432290709902
6.036353353353354 0.2320847736290165
6.0759199199199205 0.23232631818704283
6.115486486486486 0.23256786274506913
6.155053053053053 0.23280940730309543
6.19461961961962 0.23305095186112176
6.234186186186187 0.23329249641914807
6.2737527527527535 0.2335335603333485
6.313319319319319 0.233774524255418
6.352885885885886 0.23401548817748752
6.392452452452453 0.23425645209955706
6.43201901901902 0.23449741602162658
6.4715855855855855 0.2347383799436961
6.511152152152152 0.2349793438657656
6.550718718718719 0.23522030778783512
6.590285285285286 0.23546127170990466
6.6298518518518526 0.23570223563197418
6.669418418418418 0.2359431995540437
6.708984984984985 0.2361841634761132
6.748551551551552 0.23642512739818272
6.788118118118119 0.23666609132025226
6.8276846846846855 0.23685060972438185
6.867251251251251 0.2369485969707701
6.906817817817818 0.23704658421715838
6.946384384384385 0.23714457146354664
6.985950950950952 0.23724255870993488
7.0255175175175175 0.23734054595632315
7.065084084084084 0.2374385332027114
7.104650650650651 0.2375404792042372
7.144217217217218 0.23764341530145316
7.183783783783785 0.23774635139866912
7.2233503503503504 0.23784928749588508
7.262916916916917 0.23795222359310103
7.302483483483484 0.238055159690317
7.342050050050051 0.23815809578753294
7.381616616616617 0.2382610318847489
7.421183183183183 0.23836396798196485
7.46074974974975 0.2384669040791808
7.500316316316317 0.23856984017639676
7.539882882882884 0.23867277627361272
7.5794494494494495 0.23877571237082867
7.619016016016016 0.23887864846804463
7.658582582582583 0.23898158456526059
7.69814914914915 0.23908452066247654
7.737715715715717 0.2391874567596925
7.7772822822822825 0.23929039285690845
7.816848848848849 0.2393933289541244
7.856415415415416 0.23949626505134036
7.895981981981983 0.23964730264241574
7.935548548548549 0.23981166834603476
7.975115115115115 0.23997603404965379
8.014681681681683 0.2401403997532728
8.05424824824825 0.24030476545689183
8.093814814814817 0.24046913116051086
8.133381381381382 0.24063349686412988
8.172947947947948 0.2407978625677489
8.212514514514515 0.24096222827136793
8.252081081081082 0.24112659397498695
8.291647647647647 0.24129095967860598
8.331214214214214 0.241455325382225
8.37078078078078 0.24163494738881708
8.410347347347347 0.24186102999834297
8.449913913913914 0.24208711260786886
8.48948048048048 0.24206672312018257
8.529047047047047 0.24202025923731663
8.568613613613614 0.24197379535445065
8.608180180180181 0.24192733147158468
8.647746746746748 0.24188086758871874
8.687313313313314 0.24183440370585277
8.726879879879881 0.2417879398229868
8.766446446446448 0.24174147594012085
8.806013013013015 0.24169501205725488
8.845579579579582 0.24164854817438894
8.885146146146148 0.24160208429152297
8.924712712712711 0.241555620408657
8.964279279279278 0.24150915652579105
9.003845845845845 0.24146269264292508
9.043412412412412 0.24141622876005914
9.082978978978979 0.24136976487719317
9.122545545545545 0.2413233009943272
9.162112112112112 0.24127683711146125
9.201678678678679 0.24123037322859528
9.241245245245246 0.2411839093457293
9.280811811811812 0.24113744546286336
9.32037837837838 0.2410909815799974
9.359944944944946 0.24104451769713142
9.399511511511513 0.241029246308682
9.43907807807808 0.2410483605473667
9.478644644644646 0.2410674747860514
9.518211211211213 0.24108658902473612
9.55777777777778 0.24110570326342082
9.597344344344346 0.24112481750210552
9.636910910910913 0.2411439317407902
9.676477477477476 0.24116304597947494
9.716044044044043 0.24118216021815964
9.75561061061061 0.24120127445684433
9.795177177177177 0.24122038869552906
9.834743743743743 0.24123950293421376
9.87431031031031 0.24125861717289845
9.913876876876877 0.24127773141158315
9.953443443443444 0.24129684565026788
9.99301001001001 0.24131595988895257
10.032576576576577 0.24133507412763727
10.072143143143144 0.241354188366322
10.11170970970971 0.2413733026050067
10.151276276276278 0.2413924168436914
10.190842842842844 0.2414115310823761
10.230409409409411 0.24143064532106082
10.269975975975978 0.2414497595597455
10.309542542542545 0.24147131845860265
10.349109109109111 0.2415424716688116
10.388675675675675 0.24161362487902055
10.428242242242241 0.2416847780892295
10.467808808808808 0.24175593129943845
10.507375375375375 0.2418270845096474
10.546941941941942 0.24189823771985636
10.586508508508508 0.2419693909300653
10.626075075075075 0.24204054414027426
10.665641641641642 0.2421116973504832
10.705208208208209 0.24218285056069216
10.744774774774775 0.24225400377090112
10.784341341341342 0.24232515698111007
10.823907907907909 0.24239631019131902
10.863474474474476 0.24246746340152797
10.903041041041043 0.24253861661173692
10.94260760760761 0.24260976982194588
10.982174174174176 0.24268092303215483
11.021740740740743 0.24275207624236378
11.06130730730731 0.24282322945257273
11.100873873873873 0.24289438266278168
11.14044044044044 0.24296553587299063
11.180007007007006 0.2430366890831996
11.219573573573573 0.24310784229340854
11.25914014014014 0.2431530672008692
11.298706706706707 0.24318228565303546
11.338273273273273 0.2432115041052017
11.37783983983984 0.24324072255736795
11.417406406406407 0.2432699410095342
11.456972972972974 0.24329915946170047
11.49653953953954 0.24332837791386672
11.536106106106107 0.24335759636603296
11.575672672672674 0.2433868148181992
11.61523923923924 0.24341603327036546
11.654805805805807 0.2434452517225317
11.694372372372374 0.24347447017469798
11.733938938938941 0.24350368862686422
11.773505505505508 0.24353290707903047
11.813072072072071 0.24356212553119672
11.852638638638638 0.24359134398336296
11.892205205205205 0.2436205624355292
11.931771771771771 0.24364978088769546
11.971338338338338 0.24367907017003188
12.010904904904905 0.24370893460838547
12.050471471471472 0.2437387990467391
12.090038038038038 0.24376866348509268
12.129604604604605 0.24379852792344628
12.169171171171172 0.24382522893237013
12.208737737737739 0.24384440782799058
12.248304304304305 0.24386358672361103
12.287870870870872 0.24388276561923147
12.327437437437439 0.24390194451485192
12.367004004004006 0.24392112341047237
12.406570570570572 0.24394030230609282
12.44613713713714 0.24395948120171326
12.485703703703706 0.2439786600973337
12.525270270270273 0.24399783899295416
12.564836836836836 0.2440170178885746
12.604403403403403 0.24403619678419505
12.64396996996997 0.2440553756798155
12.683536536536536 0.24407455457543595
12.723103103103103 0.2440937334710564
12.76266966966967 0.24411291236667684
12.802236236236237 0.24413209126229726
12.841802802802803 0.2441512701579177
12.88136936936937 0.24417044905353816
12.920935935935937 0.2441896279491586
12.960502502502504 0.24420880684477905
13.00006906906907 0.2442279857403995
13.039635635635637 0.24424716463601995
13.079202202202204 0.24425224871557852
13.11876876876877 0.24423375582663892
13.158335335335337 0.2442152629376993
13.197901901901904 0.2441967700487597
13.237468468468471 0.2441782771598201
13.277035035035034 0.24415978427088048
13.316601601601601 0.24414129138194088
13.356168168168168 0.24412279849300128
13.395734734734734 0.24410430560406166
13.435301301301301 0.24408581271512206
13.474867867867868 0.24406731982618246
13.514434434434435 0.24404882693724286
13.554001001001001 0.24403033404830324
13.593567567567568 0.24401184115936364
13.633134134134135 0.24399334827042404
13.672700700700702 0.24397485538148442
13.712267267267269 0.24395636249254482
13.751833833833835 0.24393786960360522
13.791400400400402 0.2439193767146656
13.830966966966969 0.243900883825726
13.870533533533536 0.2438823909367864
13.910100100100102 0.24386389804784678
13.949666666666669 0.24384540515890718
13.989233233233232 0.24384069375497472
14.028799799799799 0.2438526741555218
14.068366366366366 0.2438646545560689
14.107932932932933 0.24387663495661602
14.1474994994995 0.2438886153571631
14.187066066066066 0.24390059575771023
14.226632632632633 0.24391257615825732
14.2661991991992 0.2439245565588044
14.305765765765766 0.24393653695935152
14.345332332332333 0.24394851735989861
14.3848988988989 0.2439604977604457
14.424465465465467 0.24397247816099282
14.464032032032033 0.2439844585615399
14.5035985985986 0.24399643896208703
14.543165165165167 0.24400841936263412
14.582731731731734 0.2440203997631812
14.6222982982983 0.24403238016372833
14.661864864864867 0.24404436056427542
14.701431431431434 0.2440563409648225
14.740997997997997 0.24406832136536963
14.780564564564564 0.24408030176591672
14.82013113113113 0.24409228216646384
14.859697697697698 0.24410426256701093
14.899264264264264 0.24411683439339224
14.938830830830831 0.24412992995903085
14.978397397397398 0.24414302552466946
15.017963963963965 0.24415612109030807
15.057530530530531 0.24416921665594668
15.097097097097098 0.24418231222158532
15.136663663663665 0.24419540778722393
15.176230230230232 0.24420850335286254
15.215796796796798 0.24422159891850115
15.255363363363365 0.24423469448413976
15.294929929929932 0.24424779004977837
15.334496496496499 0.24426088561541698
15.374063063063065 0.2442739811810556
15.413629629629632 0.2442870767466942
15.453196196196195 0.2443001723123328
15.492762762762762 0.24431326787797142
15.532329329329329 0.2443261568366729
15.571895895895896 0.24433903341291957
15.611462462462462 0.24435190998916623
15.65102902902903 0.24436478656541288
15.690595595595596 0.24437766314165954
15.730162162162163 0.2443905397179062
15.76972872872873 0.24440341629415288
15.809295295295296 0.24439777442879934
15.848861861861863 0.24437236630118683
15.88842842842843 0.24434695817357432
15.927994994994997 0.2443215500459618
15.967561561561563 0.24429614191834928
16.00712812812813 0.24427073379073677
16.046694694694697 0.24424532566312426
16.086261261261264 0.24421991753551173
16.12582782782783 0.24419450940789922
16.165394394394394 0.2441691012802867
16.20496096096096 0.2441436931526742
16.244527527527527 0.2441182850250617
16.284094094094094 0.24409287689744916
16.32366066066066 0.24406746876983665
16.363227227227227 0.24404206064222414
16.402793793793794 0.24401665251461163
16.44236036036036 0.24399124438699912
16.481926926926928 0.2439658362593866
16.521493493493494 0.24394042813177408
16.56106006006006 0.24391502000416157
16.600626626626628 0.24388961187654906
16.640193193193195 0.24386420374893655
16.67975975975976 0.24383879562132402
16.71932632632633 0.24382206565582557
16.758892892892895 0.2438471191813802
16.798459459459462 0.24387217270693481
16.83802602602603 0.24389722623248947
16.877592592592595 0.2439222797580441
16.917159159159162 0.24394733328359872
16.95672572572573 0.24397238680915337
16.996292292292296 0.243997440334708
17.035858858858862 0.24402249386026262
17.075425425425426 0.24404754738581727
17.114991991991992 0.2440726009113719
17.15455855855856 0.24409765443692652
17.194125125125126 0.24412270796248117
17.233691691691693 0.2441477614880358
17.27325825825826 0.24417281501359042
17.312824824824826 0.24419786853914505
17.352391391391393 0.2442229220646997
17.39195795795796 0.24424797559025432
17.431524524524526 0.24427302911580895
17.471091091091093 0.2442980826413636
17.51065765765766 0.24432313616691823
17.550224224224227 0.24434818969247285
17.589790790790794 0.2443732432180275
17.62935735735736 0.24439829674358213
17.668923923923927 0.24440058343592053
17.708490490490494 0.2443991715118215
17.74805705705706 0.2443977595877225
17.787623623623624 0.2443963476636235
17.82719019019019 0.24439493573952448
17.866756756756757 0.24439352381542548
17.906323323323324 0.24439211189132645
17.94588988988989 0.24439069996722745
17.985456456456458 0.24438928804312843
18.025023023023024 0.24438787611902943
18.06458958958959 0.24438646419493043
18.104156156156158 0.2443850522708314
18.143722722722725 0.2443836403467324
18.18328928928929 0.24438222842263338
18.222855855855858 0.24438081649853438
18.262422422422425 0.24437940457443538
18.30198898898899 0.24437799265033636
18.34155555555556 0.24437658072623736
18.381122122122125 0.24437516880213833
18.420688688688692 0.24437375687803933
18.46025525525526 0.2443723449539403
18.499821821821826 0.2443709330298413
18.53938838838839 0.2443695211057423
18.578954954954956 0.24439466255955494
18.618521521521522 0.24444165982731128
18.65808808808809 0.24448865709506762
18.697654654654656 0.24453565436282396
18.737221221221223 0.2445826516305803
18.77678778778779 0.24462964889833663
18.816354354354356 0.24467664616609297
18.855920920920923 0.2447236434338493
18.89548748748749 0.24477064070160567
18.935054054054056 0.244817637969362
18.974620620620623 0.24486463523711835
19.01418718718719 0.2449116325048747
19.053753753753757 0.24495862977263103
19.093320320320323 0.24500594243925247
19.13288688688689 0.24505414889914662
19.172453453453457 0.24510235535904076
19.212020020020024 0.24515056181893494
19.251586586586587 0.24519876827882908
19.291153153153154 0.24524697473872323
19.33071971971972 0.24529518119861737
19.370286286286287 0.24534338765851152
19.409852852852854 0.2453915941184057
19.44941941941942 0.24543980057829984
19.488985985985988 0.2454735750696974
19.528552552552554 0.24549222178723526
19.56811911911912 0.24551086850477313
19.607685685685688 0.245529515222311
19.647252252252255 0.24554816193984888
19.68681881881882 0.24556680865738675
19.726385385385388 0.24558545537492463
19.765951951951955 0.2456041020924625
19.80551851851852 0.24562274881000037
19.84508508508509 0.24564139552753825
19.884651651651655 0.24566004224507612
19.924218218218222 0.245678688962614
19.963784784784785 0.24569733568015187
20.003351351351352 0.24571598239768974
20.04291791791792 0.24573462911522762
20.082484484484485 0.2457532758327655
20.122051051051052 0.24577192255030336
20.16161761761762 0.24579056926784124
20.201184184184186 0.2458092159853791
20.240750750750752 0.24582786270291698
20.28031731731732 0.24584650942045486
20.319883883883886 0.24586515613799273
20.359450450450453 0.2458838028555306
20.39901701701702 0.24585852048786638
20.438583583583586 0.24581946029866145
20.478150150150153 0.24578040010945648
20.51771671671672 0.24574133992025154
20.557283283283287 0.2457022797310466
20.596849849849853 0.24566321954184167
20.63641641641642 0.24562415935263673
20.675982982982983 0.2455850991634318
20.71554954954955 0.24554603897422686
20.755116116116117 0.24550697878502192
20.794682682682684 0.245467918595817
20.83424924924925 0.24542885840661205
20.873815815815817 0.2453897982174071
20.913382382382384 0.24535073802820218
20.95294894894895 0.2453116778389972
20.992515515515517 0.24527261764979227
21.032082082082084 0.24523355746058734
21.07164864864865 0.2451944972713824
21.111215215215218 0.24515543708217746
21.150781781781784 0.24511637689297253
21.19034834834835 0.2450773167037676
21.229914914914918 0.24503825651456265
21.269481481481485 0.2450014108740928
21.30904804804805 0.2450269917476577
21.34861461461462 0.24505257262122263
21.388181181181185 0.2450781534947875
21.42774774774775 0.24510373436835242
21.467314314314315 0.24512931524191733
21.506880880880882 0.24515489611548225
21.54644744744745 0.24518047698904716
21.586014014014015 0.24520605786261207
21.625580580580582 0.24523163873617698
21.66514714714715 0.2452572196097419
21.704713713713716 0.2452828004833068
21.744280280280282 0.24530838135687172
21.78384684684685 0.24533396223043663
21.823413413413416 0.24535954310400154
21.862979979979983 0.24538512397756643
21.90254654654655 0.24541070485113134
21.942113113113116 0.24543628572469625
21.981679679679683 0.24546186659826116
22.02124624624625 0.24548744747182608
22.060812812812816 0.245513028345391
22.100379379379383 0.2455386092189559
22.139945945945946 0.2455641900925208
22.179512512512513 0.24557528012475965
22.21907907907908 0.24555370157157014
22.258645645645647 0.24553212301838065
22.298212212212214 0.24551054446519113
22.33777877877878 0.24548896591200162
22.377345345345347 0.24546738735881213
22.416911911911914 0.2454458088056226
22.45647847847848 0.24542423025243312
22.496045045045047 0.2454026516992436
22.535611611611614 0.2453810731460541
22.57517817817818 0.2453594945928646
22.614744744744748 0.24533833757204493
22.654311311311314 0.24531725327621898
22.69387787787788 0.24529616898039305
22.733444444444448 0.2452750846845671
22.773011011011015 0.24525400038874115
22.81257757757758 0.2452329160929152
22.852144144144145 0.24521183179708925
22.89171071071071 0.2451907475012633
22.931277277277278 0.24516966320543737
22.970843843843845 0.24514857890961142
23.01041041041041 0.24512749461378547
23.04997697697698 0.24510641031795952
23.089543543543545 0.24508738261248977
23.129110110110112 0.24507332712225596
23.16867667667668 0.24505927163202218
23.208243243243246 0.24504521614178837
23.247809809809812 0.24503116065155459
23.28737637637638 0.24501710516132078
23.326942942942946 0.245003049671087
23.366509509509513 0.24498899418085318
23.40607607607608 0.2449749386906194
23.445642642642646 0.2449608832003856
23.485209209209213 0.2449468277101518
23.52477577577578 0.244932772219918
23.564342342342343 0.2449187167296842
23.60390890890891 0.2449046612394504
23.643475475475476 0.24489060574921662
23.683042042042043 0.2448765502589828
23.72260860860861 0.244862494768749
23.762175175175177 0.2448484392785152
23.801741741741743 0.2448343837882814
23.84130830830831 0.24482032829804762
23.880874874874877 0.2448062728078138
23.920441441441444 0.24479221731758002
23.96000800800801 0.2447781618273462
23.999574574574577 0.24476462033870303
24.039141141141144 0.24476621480371571
24.07870770770771 0.2447678092687284
24.118274274274278 0.24476940373374106
24.157840840840844 0.24477099819875375
24.19740740740741 0.24477259266376641
24.236973973973978 0.2447741871287791
24.276540540540545 0.24477578159379176
24.316107107107108 0.24477737605880445
24.355673673673675 0.2447789705238171
24.39524024024024 0.2447805649888298
24.434806806806808 0.24478215945384246
24.474373373373375 0.24478375391885515
24.51393993993994 0.24478534838386784
24.55350650650651 0.2447869428488805
24.593073073073075 0.2447885373138932
24.632639639639642 0.24479013177890585
24.67220620620621 0.24479172624391854
24.711772772772775 0.2447933207089312
24.751339339339342 0.2447949151739439
24.79090590590591 0.24479650963895655
24.830472472472476 0.24479810410396924
24.870039039039042 0.24479969856898193
24.90960560560561 0.2448012930339946
24.949172172172176 0.2447818035442455
24.988738738738743 0.24475612578927164
25.028305305305306 0.24473044803429778
25.067871871871873 0.2447047702793239
25.10743843843844 0.24467909252435005
25.147005005005006 0.2446534147693762
25.186571571571573 0.24462773701440232
25.22613813813814 0.24460205925942846
25.265704704704707 0.2445763815044546
25.305271271271273 0.24455070374948074
25.34483783783784 0.24452502599450687
25.384404404404407 0.244499348239533
25.423970970970974 0.24447367048455912
25.46353753753754 0.24444799272958526
25.503104104104107 0.2444223149746114
25.542670670670674 0.24439663721963753
25.58223723723724 0.24437095946466367
25.621803803803807 0.2443452817096898
25.661370370370374 0.24431960395471594
25.70093693693694 0.24429392619974208
25.740503503503504 0.24426824844476822
25.78007007007007 0.24424257068979435
25.819636636636638 0.2442168929348205
25.859203203203204 0.2442155356847311
25.89876976976977 0.24423723475560613
25.938336336336338 0.24425893382648117
25.977902902902905 0.24428063289735621
26.01746946946947 0.24430233196823123
26.05703603603604 0.24432403103910627
26.096602602602605 0.2443457301099813
26.13616916916917 0.24436742918085635
26.17573573573574 0.2443893366536341
26.215302302302305 0.2444115952994028
26.254868868868872 0.24443385394517145
26.29443543543544 0.2444561125909401
26.334002002002006 0.24447837123670876
26.373568568568572 0.24450062988247742
26.41313513513514 0.24452288852824608
26.452701701701706 0.24454514717401477
26.49226826826827 0.24456740581978342
26.531834834834836 0.24458966446555208
26.571401401401403 0.24461192311132074
26.61096796796797 0.2446341817570894
26.650534534534536 0.24465644040285806
26.690101101101103 0.2446786990486267
26.72966766766767 0.2447009576943954
26.769234234234236 0.24470114153922043
26.808800800800803 0.24468856394100463
26.84836736736737 0.24467598634278884
26.887933933933937 0.24466340874457304
26.927500500500503 0.24465083114635724
26.96706706706707 0.24463825354814145
27.006633633633637 0.24462567594992565
27.046200200200204 0.24461309835170986
27.08576676676677 0.24460052075349406
27.125333333333337 0.24458794315527826
27.164899899899904 0.24457536555706247
27.204466466466467 0.24456278795884667
27.244033033033034 0.24455021036063088
27.2835995995996 0.24453763276241508
27.323166166166168 0.24452505516419928
27.362732732732734 0.2445124775659835
27.4022992992993 0.2444998999677677
27.441865865865868 0.2444873223695519
27.481432432432435 0.2444747447713361
27.520998998999 0.2444621671731203
27.560565565565568 0.2444495895749045
27.600132132132135 0.2444370119766887
27.6396986986987 0.24442443437847292
27.67926526526527 0.24442622466905622
27.718831831831835 0.2444286344664806
27.758398398398402 0.244431044263905
27.79796496496497 0.24443345406132938
27.837531531531535 0.24443586385875377
27.877098098098102 0.24443827365617815
27.916664664664665 0.24444068345360254
27.956231231231232 0.24444309325102692
27.9957977977978 0.2444455030484513
28.035364364364366 0.2444479128458757
28.074930930930933 0.24445032264330008
28.1144974974975 0.24445273244072446
28.154064064064066 0.24445514223814885
28.193630630630633 0.24445755203557323
28.2331971971972 0.24445996183299762
28.272763763763766 0.244462371630422
28.312330330330333 0.2444647814278464
28.3518968968969 0.24446719122527077
28.391463463463467 0.24446960102269516
28.431030030030033 0.24447201082011955
28.4705965965966 0.24447442061754393
28.510163163163167 0.24447683041496832
28.549729729729734 0.24448486696659397
28.5892962962963 0.2445071132902857
28.628862862862867 0.24452935961397745
28.66842942942943 0.24455160593766923
28.707995995995997 0.24457385226136097
28.747562562562564 0.24459609858505274
28.78712912912913 0.24461834490874448
28.826695695695697 0.24464059123243623
28.866262262262264 0.244662837556128
28.90582882882883 0.24468508387981974
28.945395395395398 0.24470733020351149
28.984961961961965 0.24472957652720326
29.02452852852853 0.244751822850895
29.064095095095098 0.24477406917458674
29.103661661661665 0.24479631549827852
29.14322822822823 0.24481856182197026
29.1827947947948 0.24484080814566203
29.222361361361365 0.24486305446935377
29.261927927927932 0.24488530079304552
29.3014944944945 0.2449075471167373
29.341061061061065 0.24492979344042903
29.38062762762763 0.24495203976412078
29.420194194194195 0.24497428608781255
29.459760760760762 0.2449847186940828
29.49932732732733 0.24498755523686427
29.538893893893896 0.24499039177964574
29.578460460460462 0.2449932283224272
29.61802702702703 0.24499606486520867
29.657593593593596 0.24499888952453772
29.697160160160163 0.24500165475758445
29.73672672672673 0.2450044199906312
29.776293293293296 0.24500718522367793
29.815859859859863 0.24500995045672466
29.85542642642643 0.2450127156897714
29.894992992992997 0.24501548092281814
29.934559559559563 0.24501824615586487
29.97412612612613 0.2450210113889116
30.013692692692697 0.24502377662195834
30.053259259259264 0.24502654185500508
30.092825825825827 0.24502930708805182
30.132392392392394 0.24503207232109853
30.17195895895896 0.24503483755414526
30.211525525525527 0.245037602787192
30.251092092092094 0.24504036802023874
30.29065865865866 0.24504313325328547
30.330225225225227 0.2450458984863322
30.369791791791794 0.24505782514472194
30.40935835835836 0.24507931640425673
30.448924924924928 0.24510080766379155
30.488491491491494 0.24512229892332638
30.52805805805806 0.24514379018286117
30.567624624624628 0.245165281442396
30.607191191191195 0.24518677270193082
30.64675775775776 0.2452082639614656
30.686324324324328 0.24522975522100043
30.725890890890895 0.24525124648053526
30.76545745745746 0.24527273774007005
30.805024024024025 0.24529422899960487
30.84459059059059 0.24531572025913967
30.88415715715716 0.2453372115186745
30.923723723723725 0.24535870277820931
30.963290290290292 0.2453801940377441
31.00285685685686 0.24540168529727893
31.042423423423426 0.24542317655681375
31.081989989989992 0.24544466781634855
31.12155655655656 0.24546615907588337
31.161123123123126 0.2454876503354182
31.200689689689693 0.245509141594953
31.24025625625626 0.2455306328544878
31.279822822822826 0.24555462997104321
31.319389389389393 0.24558704076090754
31.35895595595596 0.2456194515507719
31.398522522522526 0.2456518623406362
31.438089089089093 0.24568427313050056
31.47765565565566 0.2457166839203649
31.517222222222227 0.24574909471022924
31.55678878878879 0.24578150550009356
31.596355355355357 0.24581391628995788
31.635921921921923 0.24584632707982224
31.67548848848849 0.24587873786968656
31.715055055055057 0.2459111486595509
31.754621621621624 0.24594355944941523
31.79418818818819 0.24597597023927958
31.833754754754757 0.2460083810291439
31.873321321321324 0.24604079181900826
31.91288788788789 0.24607320260887258
31.952454454454458 0.24610561339873693
31.992021021021024 0.24613802418860126
32.03158758758759 0.24617043497846558
32.07115415415416 0.24620284576832993
32.11072072072072 0.24623525655819425
32.15028728728729 0.2462676673480586
32.189853853853855 0.24630007813792293
32.229420420420425 0.2462501087386096
32.26898698698699 0.24619756811761118
32.30855355355355 0.24614502749661274
32.34812012012012 0.24609248687561427
32.387686686686685 0.2460399462546158
32.427253253253255 0.24598740563361735
32.46681981981982 0.2459348650126189
32.50638638638639 0.24588232439162044
32.54595295295295 0.245829783770622
32.58551951951952 0.24577724314962354
32.625086086086085 0.2457247025286251
32.664652652652656 0.24567216190762664
32.70421921921922 0.2456196212866282
32.74378578578579 0.24556708066562974
32.78335235235235 0.2455145400446313
32.82291891891892 0.24546199942363284
32.862485485485486 0.24540945880263437
32.902052052052056 0.24535691818163594
32.94161861861862 0.24530437756063747
32.98118518518519 0.245251836939639
33.02075175175175 0.24519929631864057
33.06031831831832 0.2451467556976421
33.09988488488489 0.24509421507664367
33.13945145145146 0.2450664820464112
33.17901801801802 0.24504888257468643
33.21858458458459 0.24503128310296166
33.258151151151154 0.24501340052231155
33.297717717717724 0.2449953884843542
33.33728428428429 0.2449773764463969
33.37685085085085 0.24495936440843954
33.41641741741742 0.24494135237048223
33.455983983983984 0.24492334033252489
33.495550550550554 0.24490532829456757
33.53511711711712 0.24488731625661023
33.57468368368369 0.2448693042186529
33.61425025025025 0.24485129218069557
33.65381681681682 0.24483328014273825
33.693383383383384 0.2448152681047809
33.732949949949955 0.2447972560668236
33.77251651651652 0.24477924402886625
33.81208308308309 0.24476123199090893
33.85164964964965 0.2447432199529516
33.89121621621622 0.24472520791499427
33.930782782782785 0.24470719587703696
33.970349349349355 0.24468918383907962
34.00991591591592 0.2446711718011223
34.04948248248249 0.24467696207126385
34.08904904904905 0.24468499944308675
34.128615615615615 0.24469303681490967
34.168182182182186 0.24470107418673256
34.20774874874875 0.24470911155855546
34.24731531531532 0.24471714893037838
34.28688188188188 0.24472518630220128
34.32644844844845 0.2447332236740242
34.366015015015016 0.2447412610458471
34.405581581581586 0.24474929841767
34.44514814814815 0.2447573357894929
34.48471471471472 0.2447653731613158
34.52428128128128 0.24477341053313872
34.56384784784785 0.24478144790496162
34.60341441441442 0.24478948527678454
34.64298098098099 0.24479752264860744
34.68254754754755 0.24480556002043036
34.72211411411412 0.24481359739225325
34.76168068068068 0.24482163476407615
34.80124724724725 0.24482967213589907
34.84081381381382 0.24483770950772196
34.88038038038038 0.24484574687954488
34.91994694694695 0.24485727669411028
34.959513513513514 0.2448840151052849
34.999080080080084 0.24491075351645952
35.03864664664665 0.24493749192763414
35.07821321321322 0.24496423033880876
35.11777977977978 0.24499096874998338
35.15734634634635 0.245017707161158
35.196912912912914 0.24504444557233263
35.236479479479485 0.24507118398350725
35.27604604604605 0.24509792239468187
35.31561261261262 0.2451246608058565
35.35517917917918 0.2451513992170311
35.39474574574575 0.24517813762820573
35.434312312312315 0.24520487603938035
35.473878878878885 0.24523161445055497
35.51344544544545 0.2452583528617296
35.55301201201201 0.2452850912729042
35.59257857857858 0.24531182968407883
35.632145145145145 0.24533856809525345
35.671711711711716 0.24536530650642807
35.71127827827828 0.2453920449176027
35.75084484484485 0.2454187833287773
35.79041141141141 0.24544552173995193
35.82997797797798 0.24543800813742858
35.869544544544546 0.24539024768465056
35.909111111111116 0.24534248723187252
35.94867767767768 0.24529472677909447
35.98824424424425 0.24524696632631643
36.02781081081081 0.24519920587353838
36.06737737737738 0.24515144542076034
36.106943943943946 0.24510368496798232
36.14651051051052 0.24505592451520428
36.18607707707708 0.24500816406242623
36.22564364364365 0.2449604036096482
36.26521021021021 0.24491264315687014
36.30477677677678 0.2448648827040921
36.34434334334335 0.24481712225131408
36.38390990990991 0.24476936179853603
36.42347647647648 0.244721601345758
36.463043043043044 0.24467384089297994
36.502609609609614 0.2446260804402019
36.54217617617618 0.24457831998742385
36.58174274274275 0.2445305595346458
36.62130930930931 0.2444827990818678
36.66087587587588 0.24443503862908975
36.700442442442444 0.2443872781763117
36.740009009009015 0.24441316234587093
36.77957557557558 0.24446521911838526
36.81914214214215 0.24451727589089958
36.85870870870871 0.2445693326634139
36.89827527527528 0.24462138943592823
36.937841841841845 0.24467344620844253
36.97740840840841 0.24472550298095685
37.01697497497498 0.24477755975347118
37.05654154154154 0.2448296165259855
37.09610810810811 0.24488167329849983
37.135674674674675 0.24493373007101416
37.175241241241245 0.24498578684352848
37.21480780780781 0.24503784361604278
37.25437437437438 0.2450899003885571
37.29394094094094 0.24514195716107143
37.33350750750751 0.24519401393358575
37.373074074074076 0.24524607070610008
37.412640640640646 0.2452981274786144
37.45220720720721 0.2453501842511287
37.49177377377378 0.24540224102364303
37.53134034034034 0.24545429779615735
37.57090690690691 0.24550635456867168
37.610473473473476 0.245558411341186
37.65004004004005 0.24556691524907864
37.68960660660661 0.24553750721517037
37.72917317317317 0.2455080991812621
37.76873973973974 0.24547869114735382
37.80830630630631 0.24544928311344555
37.84787287287288 0.2454198750795373
37.88743943943944 0.24539046704562903
37.92700600600601 0.24536105901172076
37.966572572572574 0.24533165097781248
38.006139139139144 0.2453022429439042
38.04570570570571 0.24527283490999593
38.08527227227228 0.2452434268760877
38.12483883883884 0.24521401884217942
38.16440540540541 0.24518461080827114
38.203971971971974 0.24515520277436287
38.243538538538544 0.2451257947404546
38.28310510510511 0.24509638670654632
38.32267167167168 0.24506697867263807
38.36223823823824 0.2450375706387298
38.401804804804804 0.24500816260482153
38.441371371371375 0.24497875457091325
38.48093793793794 0.24494934653700498
38.52050450450451 0.24491993850309673
38.56007107107107 0.24490862558011586
38.59963763763764 0.24493458000921814
38.639204204204205 0.24496053443832042
38.678770770770775 0.24498648886742272
38.71833733733734 0.245012443296525
38.75790390390391 0.24503839772562727
38.79747047047047 0.24506435215472955
38.83703703703704 0.24509030658383182
38.876603603603606 0.2451162610129341
38.916170170170176 0.2451422154420364
38.95573673673674 0.24516816987113868
38.99530330330331 0.24519412430024096
39.03486986986987 0.24522007872934323
39.07443643643644 0.2452460331584455
39.114003003003006 0.24527198758754779
39.15356956956957 0.24529794201665006
39.19313613613614 0.24532389644575237
39.2327027027027 0.24534985087485464
39.27226926926927 0.24537580530395692
39.311835835835836 0.2454017597330592
39.35140240240241 0.24542771416216147
39.39096896896897 0.24545366859126375
39.43053553553554 0.24547962302036605
39.4701021021021 0.24550248694701934
39.509668668668674 0.24550248694701934
39.54923523523524 0.24550248694701934
39.58880180180181 0.24550248694701934
39.62836836836837 0.24550248694701934
39.66793493493494 0.24550248694701934
39.707501501501504 0.24550248694701934
39.747068068068074 0.24550248694701934
39.78663463463464 0.24550248694701934
39.82620120120121 0.24550248694701934
39.86576776776777 0.24550248694701934
39.905334334334334 0.24550248694701934
39.944900900900905 0.24550248694701934
39.98446746746747 0.24550248694701934
40.02403403403404 0.24550248694701934
40.0636006006006 0.24550248694701934
40.10316716716717 0.24550248694701934
40.142733733733735 0.24550248694701934
40.182300300300305 0.24550248694701934
40.22186686686687 0.24550248694701934
40.26143343343344 0.24550248694701934
40.301 0.24550248694701934
